Topological Autoencoders

We propose a novel approach for preserving topological structures of the input space in latent representations of autoencoders. Using persistent homology, a technique from topological data analysis, we calculate topological signatures of both the input and latent space to derive a topological loss term. Under weak theoretical assumptions, we construct this loss in a differentiable manner, such that the encoding learns to retain multi-scale connectivity information. We show that our approach is theoretically well-founded and that it exhibits favourable latent representations on a synthetic manifold as well as on real-world image data sets, while preserving low reconstruction errors.

==> data/Hausdorff_subsampling_d02.txt <==
1 3.3241944040658806 0.45061543494130124
2 2.794935024631074 0.4317613244281604
3 2.7055760879323487 0.513002995845716
4 2.5247900429101278 0.3570089666463518
5 2.06833341861249 0.29086444893806457
6 1.9778245788319775 0.3289159531267464
7 2.026892859587558 0.2581238407436328
8 1.8937707243971054 0.35399110589132515
9 1.8789207445890024 0.4011294373450524
10 1.6394449397855635 0.2918897173330969
11 1.7061204883020795 0.28854699421491425
12 1.6485907468451182 0.22278928162675987
13 1.6113569276473574 0.3588354612576317
14 1.4385366158065753 0.17577033006984544
15 1.5688190578800474 0.33065301738328834
16 1.5664808025654307 0.30139190102375796
17 1.5009823602325782 0.23570497161560394
18 1.3737534418447792 0.23453380294769505
19 1.419973882997358 0.2079633899069318
20 1.4049145876038025 0.14825452845269108
21 1.4572864025967927 0.19591000339822545
22 1.3518632841892004 0.14536091699782552
23 1.300163089966498 0.10849435303720566
24 1.359319444082843 0.2245380260154754
25 1.3308546125226859 0.21112585448400065
26 1.316065587851415 0.2847147088750653
27 1.4747132741578888 0.2282315133893214
28 1.3125240045261863 0.20583612906689894
29 1.358202196903209 0.2203808135822024
30 1.1494260419005968 0.1903544144033527
31 1.202409732408462 0.17524584313372965
32 1.353075560353693 0.1793538021577881
33 1.3118407497667313 0.14864140146316712
34 1.3545539623809257 0.18787231748104413
35 1.0943459067768584 0.22634235268695782
36 1.1106492837684825 0.17418961049629408
37 1.1340530935170183 0.1548691547174299
38 1.1440222790363341 0.200261278955739
39 1.1295043034876426 0.23632414851943398
40 1.2781481227601237 0.35338220629230843
41 1.0154307857668992 0.24755538151454476
42 1.0528621713849817 0.2532123852787583
43 1.1972202432724282 0.20527097077050557
44 1.1042068457282042 0.2620949842173804
45 1.088153970405841 0.2020517208701173
46 0.9977645703588853 0.17331941105620757
47 1.00055979225835 0.3327213677234905
48 0.9797780610694253 0.19479537923821233
49 0.9053823187917296 0.24316927867278348
50 0.9220500514787785 0.23630209036275293
51 0.9531663880743521 0.2545595232382501
52 0.9570416465136224 0.28002527470654637
53 1.008457208835725 0.20365658468106979
54 1.0220960913607369 0.24656637466218784
55 0.9443514946936824 0.1955643630474576
56 1.0916436682450539 0.09802828204057042
57 0.8170408510957575 0.30437305575008766
58 0.9676645929594441 0.22265570654769926
59 0.7935841465818517 0.2541181308591979
60 0.8118032755542949 0.2619754813751148
61 0.8112159156462171 0.24989840967942484
62 0.9452792236210481 0.24823230435932675
63 0.7699821326571044 0.3323447241359404
64 0.8411155331727352 0.34359265498581654
65 0.975315293258401 0.2503421174793027
66 0.8357011672554846 0.28063874381199627
67 0.9783629019983602 0.25777488728249187
68 0.8171319056549992 0.254711671200951
69 0.7498358272261297 0.28849470751056516
70 0.6952876337293552 0.2739255754948067
71 0.7958029029000526 0.3020333525300932
72 0.7300111347186371 0.32303053281590416
73 0.7423262339863242 0.2983733723678825
74 0.5771455987002626 0.14028844894260845
75 0.6049841755886268 0.19145960657092642
76 0.8418121266310401 0.3165269259158045
77 0.5729104691519471 0.2729372825824543
78 0.7359980900826757 0.3164537133891765
79 0.4800136152754718 0.11241639032392743
80 0.6217858781749578 0.28428853319585096
81 0.49986760198857183 0.2139437850443096
82 0.7481343091865027 0.3144572452247921
83 0.5667985782883174 0.2586214658947853
84 0.48888162108333083 0.23825916208975798
85 0.6516365408666596 0.32495163752972944
86 0.48910933069463935 0.1701492211497467
87 0.5178622888229315 0.21492339244317593
88 0.3591325499039259 0.07362487409246198
89 0.42666671104364867 0.1096347666864402
90 0.5089330220946082 0.2391774704506
91 0.3966088064646131 0.24281963761103548
92 0.5332863777325467 0.3234364313066263
93 0.3735277730344796 0.10085530377910412
94 0.4356109616064849 0.2501430793240685
95 0.39540176175516156 0.27106693226549927
96 0.4149840731948943 0.241588637943151
97 0.3210956919247615 0.13965920731060957
98 0.2496914285024931 0.10848725908448588
99 0.13968992540681824 0.11373426839130019
100 0.0 0.0


==> data/Hausdorff_subsampling_d05.txt <==
# dim = 5
1 4.90709529291964 0.6293501120578804
2 4.521382347316428 0.37585478476308454
3 4.122815882350486 0.2953348442820185
4 4.074788299847362 0.5178654397669625
5 3.946175979309794 0.36278919953757555
6 3.5750106199841185 0.281213236691744
7 3.5012739106570168 0.3347287270467694
8 3.438719247256143 0.2892139228466697
9 3.5548302967514145 0.3373880030167396
10 3.2756408654344478 0.2593201226084294
11 3.3888856041497784 0.22817318629690234
12 3.2322642628145837 0.2971572294947735
13 3.3445040588073467 0.29465735099974105
14 3.0496354720996566 0.2740983783866231
15 3.0096467233419406 0.29606936779818765
16 3.1123017646117406 0.35419102458054386
17 3.2444677916310214 0.3278747798379611
18 3.021198889098563 0.2957094383351866
19 3.014752574848383 0.3170773473020676
20 2.832562629469756 0.22592635363812302
21 2.8565177700870983 0.22178446643367666
22 2.7626507783456034 0.2813284760955565
23 2.986904498721413 0.264290638595384
24 2.8565573669419986 0.31253985486236624
25 2.6009781936319785 0.24576768108186647
26 2.767702422705148 0.3449887951774924
27 2.6993714509248674 0.2762142559244315
28 2.8009043851689963 0.36574944406921067
29 2.670139452976521 0.3321815656542198
30 2.706792195110541 0.45923790616973464
31 2.4942618481734016 0.22075878010482147
32 2.6478794632105127 0.30485622715696586
33 2.5357234951044267 0.18973271914559017
34 2.5928596913163218 0.29396906798611183
35 2.5607220359828884 0.3174274300664032
36 2.5125080459721607 0.20473135093757555
37 2.512302466111522 0.20047008993806942
38 2.4341783919394056 0.14733244927020575
39 2.36297583707407 0.1439154380079193
40 2.405343465225007 0.24654456256310817
41 2.5139671408356756 0.39033808190914365
42 2.2979503901449396 0.13953979566010555
43 2.321255934071396 0.17947872763167805
44 2.3320070149987573 0.13501941745639415
45 2.338146649086152 0.2690414848897233
46 2.2877092093346216 0.20383830588140417
47 2.221502456540535 0.17693188604249815
48 2.3334607565048975 0.1518593704255385
49 2.363795024727591 0.16627458337350778
50 2.1966419320837804 0.17295974958768648
51 2.260573308398234 0.18391399881057877
52 2.2673298220437688 0.08475207269356383
53 2.2006834980250924 0.10327161936737338
54 2.170054464867798 0.07763863502995112
55 2.2354833444661493 0.18072371422209138
56 2.189521234144478 0.11948658821156337
57 2.2078552528881907 0.12440041576527579
58 2.189136342295906 0.14511258286529685
59 2.167654383401518 0.10045017746936949
60 2.1444164576900753 0.1329815624584424
61 2.147682956997136 0.10357110826995589
62 2.0906459095621623 0.13851034838827653
63 2.1331178516136284 0.1457249179709653
64 2.117262826150521 0.21362080336972453
65 2.1094638740791494 0.08164590999169256
66 2.089708516595814 0.18145899378639951
67 2.1322349826319185 0.16252677097084633
68 2.0680851491544536 0.1308450390373732
69 2.056501760922127 0.14180411525278436
70 2.0307834990397162 0.16011772493318124
71 2.0989258362813983 0.15704498845654533
72 2.107442730924822 0.10074774741268339
73 2.0117067010042797 0.12131577347343005
74 2.0130647672205506 0.13237446930924243
75 1.9149689634478808 0.1472947176359438
76 2.083240800626055 0.152891019678873
77 2.0267831653704698 0.1502346160861108
78 2.064868455890192 0.21523046292824277
79 2.0438209310391136 0.1625571094517973
80 1.9067018219881615 0.19065778806659942
81 1.919178426293756 0.18388948504468064
82 2.014040486021367 0.15853182201553673
83 1.8617228698950363 0.26836073039173924
84 1.8307534254769098 0.20066755250802543
85 1.9670782339140271 0.20826562067791396
86 1.8964443450812318 0.2244319613844023
87 1.7543180678757913 0.19737164264605248
88 1.822018296211804 0.2605153776418967
89 1.7564902681574535 0.11735627152664273
90 1.7683027005721321 0.2371884830136665
91 1.7566182727428814 0.21097549409665728
92 1.6605067485944836 0.20336225261265842
93 1.5793784722175033 0.18956222174595017
94 1.5337494039283606 0.38212042584866424
95 1.456483975891469 0.18291592831325126
96 1.419783950403592 0.2180461230788472
97 1.5134198253723092 0.3641113962971025
98 1.2538064878856547 0.278600473033416
99 0.9773583595832449 0.3795500499651278
100 0.0 0.0


==> data/Hausdorff_subsampling_d10.txt <==
1 6.173927678507173 0.4678764347799021
2 5.462451454162632 0.45593550649083225
3 5.49394009011411 0.49837782912504913
4 5.14380807602034 0.18171433207025947
5 5.069938587294064 0.17953213819313246
6 4.879078363307832 0.1349590914113095
7 4.707676716181488 0.2747852370974477
8 4.827016428731379 0.2665604121228901
9 4.671794122521993 0.18789803562497107
10 4.702645906382003 0.18522477581900965
11 4.603022631302042 0.18672041235068462
12 4.461054583418568 0.21799506274565383
13 4.427942068324464 0.2073076604575199
14 4.411851706661919 0.22928946102720338
15 4.3484099267297704 0.2908618538347772
16 4.292563421948281 0.18711254979059355
17 4.457174573423325 0.19841393584623152
18 4.325892090986145 0.27263168340817323
19 4.320827657070337 0.21618512678630705
20 4.218666831379378 0.20834747751686558
21 4.208122452048268 0.18285120178015837
22 4.197981762675932 0.1915493080959765
23 4.198446864874619 0.2703776576410911
24 4.054585522654029 0.25604396701117466
25 4.1690474770305395 0.32070091139934054
26 3.993421285589796 0.20402998394611557
27 3.998483545769033 0.2265678129012141
28 3.972656207726511 0.16106724760922772
29 4.048124847272036 0.14307240380997469
30 3.9576259550696546 0.21073828682738022
31 3.8988280538075246 0.18475212521743678
32 3.993434385817401 0.20269029457472154
33 4.055374494294072 0.23081887673195367
34 3.9589937867015763 0.2439108509409311
35 3.917423908502053 0.18189622383711682
36 4.062672896339248 0.2369458653458363
37 3.9855943058409458 0.18241494375588155
38 3.8889919706054976 0.20298053460918344
39 4.027735337770466 0.2558982629968665
40 3.7039263733774574 0.2170836505007499
41 3.8314786128882803 0.2949941045393766
42 3.8367703124987216 0.22938800304844456
43 3.7363561599717903 0.24570324805177773
44 3.8306116987961047 0.2248117640974775
45 3.6607318731420286 0.18596767777300163
46 3.842123696666822 0.280237717811164
47 3.625822098902779 0.2867169260410865
48 3.715165750586243 0.29925172692315816
49 3.6250265874966416 0.18890469749345948
50 3.541274540692286 0.30481008529553794
51 3.605904137944271 0.24488769735701188
52 3.5935213001378408 0.2419907546229124
53 3.5777039148512264 0.26704642813322077
54 3.5805995087304416 0.22330764888141116
55 3.7501860048285507 0.2566281025205626
56 3.5292329608401913 0.24172722913271677
57 3.4898236130618754 0.12718384727002865
58 3.5133256795105403 0.32466431476724616
59 3.44038478390667 0.12381145286268234
60 3.455247695423478 0.25188552036614037
61 3.6119163534283594 0.2842779788891217
62 3.3563798669093563 0.13755527307839005
63 3.460042738602602 0.17911963341229778
64 3.4190969762816827 0.18966198831723002
65 3.4769251557775838 0.2443558233670884
66 3.348105723848593 0.20845489005719006
67 3.3937916695557035 0.19056700044847935
68 3.2999453266548935 0.15619943999162203
69 3.3546024972849886 0.11031077622800303
70 3.2679406687823844 0.16044968996325626
71 3.45658915003549 0.14664784205940187
72 3.2246283552241466 0.17051193166420692
73 3.320719121728549 0.16134072849265368
74 3.2352732949132355 0.13777142578780668
75 3.2769640039250385 0.20548115138486034
76 3.1840913578850296 0.13542807298288417
77 3.266738303656239 0.22506835069881742
78 3.363782689519497 0.262098726793156
79 3.2538943487664467 0.18691036694989335
80 3.231286148353805 0.08331040220881139
81 3.2186301600458664 0.1949315413618077
82 3.1719214531623554 0.15616705100139022
83 3.217706289042096 0.20675288660608332
84 3.284899519660211 0.14845745392901538
85 3.0958422486909596 0.19163112449759317
86 3.167192164683487 0.11695037719471653
87 3.189096994876826 0.1189776380143892
88 3.1503701143348777 0.13871965414529694
89 3.11135954270795 0.21061826288815755
90 3.1421059765666723 0.2938793922753296
91 2.9262599182550892 0.19145145138505734
92 2.8909071636173302 0.18595905912263935
93 2.9889524789597064 0.23759829749550712
94 2.898201970426922 0.2828503369671468
95 2.9646970942246225 0.25500812776204224
96 2.8935421126877405 0.22709905242167355
97 2.7521512638173715 0.24383659106084116
98 2.6070717200127342 0.3569280501018373
99 2.298108802034497 0.48004671266982474
100 0.0 0.0


==> data/Persistence_diagram_example.txt <==
0.0 1.0
0.0 6.0
1.0 2.0
2.0 3.0
3.0 6.0
5.0 7.0


==> data/Wasserstein_distances_1.txt <==
500 MNIST PCA 3.262043333333333 0.1953505843918115
500 MNIST TSNE 3.164773333333333 0.18323766540267375
500 MNIST TopoRegEdgeSymmetric 2.65577 0.3304838601202789
500 MNIST UMAP 3.3344766666666668 0.18682938104651053
500 MNIST Vanilla 3.2505433333333333 0.2080694724258115

500 Spheres Isomap 4.316653333333334 0.036611564960936795
500 Spheres PCA 4.415173333333333 0.05278456739953045
500 Spheres TSNE 4.37708 0.03808699077988017
500 Spheres TopoRegEdgeSymmetric 3.73222 0.07554776811174947
500 Spheres UMAP 4.467193333333333 0.041623958111752124
500 Spheres Vanilla 3.9903733333333338 0.037220086273707355

500 FashionMNIST PCA 1.6118033333333333 0.035428750409174065
500 FashionMNIST TSNE 1.53137 0.03527086710965115
500 FashionMNIST TopoRegEdgeSymmetric 1.0127950000000001 0.014432569071374673
500 FashionMNIST UMAP 1.6812766666666665 0.03735299839221595
500 FashionMNIST Vanilla 1.5874300000000001 0.038259093036819375

500 CIFAR PCA 0.7124186666666666 0.0402451485302542
500 CIFAR TSNE 0.7492266666666666 0.04911306385836211
500 CIFAR TopoRegEdgeSymmetric 1.3894066666666667 0.0236252355661389
500 CIFAR UMAP 0.6275496666666667 0.059649226121458544
500 CIFAR Vanilla 0.5276236666666666 0.029490884991053682

